Efficient brain age prediction from 3D MRI volumes using 2D projections

Using 3D CNNs on high resolution medical volumes is very computationally demanding, especially for large datasets like the UK Biobank which aims to scan 100,000 subjects. Here we demonstrate that using 2D CNNs on a few 2D projections (representing mean and standard deviation across axial, sagittal and coronal slices) of the 3D volumes leads to reasonable test accuracy when predicting the age from brain volumes. Using our approach, one training epoch with 20,324 subjects takes 20 - 50 seconds using a single GPU, which two orders of magnitude faster compared to a small 3D CNN. These results are important for researchers who do not have access to expensive GPU hardware for 3D CNNs.

==> oformateradKladdText.txt <==
With the amount of data provided by Magnetic Resonance Imaging (MRI) techniques and the sizes of state-of-the-art deep convolutional networks,
training times are often a limiting factor. Models have to be made shallower or the data needs to be scaled down.

This paper is investigating another approach to limit the amount of data, namely by forming 2D-images by collapsing one dimension at a time to make
projections of the 3D-data. The exact manner in which each 1D-set of intensities that forms a projected pixel should be collapsed can be varied making
for multiple channels along each projection axis. In this paper mean and standard deviation are used as "projection functions".

Apart from gains connected to the mere reduction of data it is also likely that many operations performed in the 3D-realm have counterparts in 2D that are more mature and where the implementations have been better optimised. 

Dataset

The dataset consists of structural MR-images of around 30000 subjects from the UK Biobank. The subjects 

Method

In this work we have implemented a set of convolutional networks in the Julia programming language and the Flux machine learning framework wherein the aforementioned projections - typically with two channels each - are fed into their respective stack of convolutional and auxiliary layers. Each stack then produces 128 or 256 features which are concatenated and fed into a dense part ending in one node with linear output.

The networks were trained with the projections of the designated training part of our dataset.


and evaluate their usefulness in predicting age on the basis of




\Large   Ours, 3 mean channels, iso  & \Large 20,324 &  & &\\
\Large   Ours, 3 std channels, iso   & \Large 20,324  &  &  &\\
